HDLdebugger: Streamlining HDL debugging with Large Language Models

In the domain of chip design, Hardware Description Languages (HDLs) play a pivotal role. However, due to the complex syntax of HDLs and the limited availability of online resources, debugging HDL codes remains a difficult and time-intensive task, even for seasoned engineers. Consequently, there is a pressing need to develop automated HDL code debugging models, which can alleviate the burden on hardware engineers. Despite the strong capabilities of Large Language Models (LLMs) in generating, completing, and debugging software code, their utilization in the specialized field of HDL debugging has been limited and, to date, has not yielded satisfactory results. In this paper, we propose an LLM-assisted HDL debugging framework, namely HDLdebugger, which consists of HDL debugging data generation via a reverse engineering approach, a search engine for retrieval-augmented generation, and a retrieval-augmented LLM fine-tuning approach. Through the integration of these components, HDLdebugger can automate and streamline HDL debugging for chip design. Our comprehensive experiments, conducted on an HDL code dataset sourced from Huawei, reveal that HDLdebugger outperforms 13 cutting-edge LLM baselines, displaying exceptional effectiveness in HDL code debugging.

==> image/test_thoughts_20241227_300_500.json <==
[{"filename": "38670_DRC50068_194_proc", "error_snippet": "    assign sel_clk_top 1\n    assign dft_se_top_core_2 1\n    assign dft_se_top 1\n    assign dft_se_top_core_3 1\n  }\n    call_shift auto\n}"}, {"filename": "4641_DRC50014_51_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse_clocks\n    pulse clk\n  }\n}\n"}, {"filename": "74161_DRC50105_163_proc", "error_snippet": "    probe_so\n    pulse clk0\n    assign clk8 0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}, {"filename": "23894_DRC50048_154_proc", "error_snippet": "    probe_so\n    pulse clk0\n    pulse clk9\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}, {"filename": "66658_DRC50103_73_proc", "error_snippet": "        assign $_OCC_LEAK_CLK 0\n        assign $_SCAN_CAPTURE_PCLK 0\nassign $_BRANCH_ROOT_CLK 1\n    }\n    cycle { #// CycleNo=2 (StepCycle: 2/4)\n        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1"}, {"filename": "38833_DRC50069_320_proc", "error_snippet": "    assign clk_s_top 0\n    assign clk_top_core_2 0;\n    assign clk_s_top 0;\n    assign clk_top_core_3 0;\n  }\n  cycle {\n    assign clk_s_top 1"}, {"filename": "38772_DRC50069_407_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n    pulse clk_top_core_3\n  }\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n    pulse clk_top_core_3\n  }\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0"}, {"filename": "39343_DRC50069_17_proc", "error_snippet": "  }\n  cycle {\n    assign clk_s_top 1\n  }\n  cycle {\n    assign clk_s_top 1\n  }"}, {"filename": "36160_DRC50052_175_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5"}, {"filename": "38652_DRC50068_226_proc", "error_snippet": "    assign dft_se_top_core_2 1\n    assign dft_se_top_core_3 1\n    pulse clk_top_core_2\n  }\n    call_shift auto\n}\n"}, {"filename": "23581_DRC50048_2076_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    probe_so\n    pulse clk1\n    pulse clk2"}, {"filename": "19390_DRC50046_296_proc", "error_snippet": "    pulse clk4\n    pulse clk5\n    assign clk1 0\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9"}, {"filename": "73367_DRC50105_646_proc", "error_snippet": "    assign clk6 0\n    assign clk7 0\n    pulse clk0\n    assign clk8 0\n    assign clk9 0\n    assign dft_lgc_rst_n 1\n    assign test_se 1"}, {"filename": "2961_DRC50007_217_proc", "error_snippet": "  cycle {\n    assign clk 0\n    probe_so\n  }\n  cycle {\n    assign clk 0\n    probe_so\n  }\n  cycle {\n    pulse clk\n  }"}, {"filename": "65829_DRC50103_398_proc", "error_snippet": "        pulse $_BRANCH_ROOT_CLK\n        pulse $_OCC_LEAK_CLK\n    assign $_EDT_UPDATE 0\n\n    }\n}\n"}, {"filename": "17653_DRC50046_1880_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    probe_so\n    pulse clk5\n    pulse clk6"}, {"filename": "73164_DRC50105_1343_proc", "error_snippet": "    assign clk4 0\n    assign clk5 0\n    assign clk6 0\n    assign_pi\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0"}, {"filename": "17178_DRC50046_160_proc", "error_snippet": "    probe_so\n    pulse clk0\n    assign clk5 0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}, {"filename": "14618_DRC50037_662_proc", "error_snippet": "    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n  }\n  cycle {\n    assign clk 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0"}, {"filename": "2864_DRC50007_38_proc", "error_snippet": "  cycle {\n    assign_si\n    pulse clkW\n    probe_so\n    pulse clk\n  }\n}"}, {"filename": "13919_DRC50037_1143_proc", "error_snippet": "  }\n  cycle {\n    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    assign rst_n 1\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1"}, {"filename": "23988_DRC50048_192_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    assign clk9 0\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5"}, {"filename": "73470_DRC50105_2219_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk2\n    pulse clk6\n    pulse clk7"}, {"filename": "1144_DRC50003_136_proc", "error_snippet": "    assign re 1;\n    assign we 1;\n    assign_si;\n    assign se 1\n  }\ncall_shift auto\n}"}, {"filename": "13834_DRC50037_486_proc", "error_snippet": "  cycle {\n    assign_pi\n    pulse clk\n    probe_po\n    pulse_clocks\n  }\n}"}, {"filename": "38323_DRC50068_325_proc", "error_snippet": "    assign clk_s_top 0\n    assign clk_top_core_2 0;\n    pulse clk_top;\n    assign clk_top_core_3 0;\n  }\n  cycle {\n    assign clk_s_top 1"}, {"filename": "38810_DRC50069_626_proc", "error_snippet": "  cycle {\n    assign clk_s_top 0\n  } \n assign dft_se_top_core_2 1\n  cycle {\n    assign clk_s_top 1\n  }\n  cycle {"}, {"filename": "74462_DRC50105_1721_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    pulse clk8\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "68600_DRC50103_1651_proc", "error_snippet": "        assign $_EDT_UPDATE 0\n        assign $_OCC_SCAN_ENABLE 0\n        assign $_SCAN_ENABLE 0\n    assign_si\n    }\n\n"}, {"filename": "14661_DRC50037_386_proc", "error_snippet": "    assign dft_glb_gt_se 1\n    assign test_se_cg 1\n    pulse_clocks\n    assign dft_ram_bp_clk_en 1\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  }"}, {"filename": "63923_DRC50103_5154_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    } \n call_shift auto\n    cycle { #// CycleNo=10 (StepCycle: 4/4)\n        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 0"}, {"filename": "39202_DRC50069_291_proc", "error_snippet": "    assign clk_top 0\n    assign clk_s_top 0\n    pulse clk_top_core_2\n    assign clk_top_core_2 0;\n    assign clk_top_core_3 0;\n  }\n  cycle {"}, {"filename": "66632_DRC50103_5233_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    } \n assign_si\n    cycle { #// CycleNo=2 (StepCycle: 2/4)\n        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 0"}, {"filename": "2638_DRC50007_76_proc", "error_snippet": "  cycle {\n    assign clk 0;\n    assign clkR 0;\n    assign clkR 0;\n    assign clkW 0;\n    assign re 1;\n    assign we 1;"}, {"filename": "14468_DRC50037_1242_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign test_se 1\n  }\n  cycle {"}, {"filename": "64014_DRC50103_3606_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    assign_si\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=2 (StepCycle: 2/4)"}, {"filename": "73704_DRC50105_1746_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n    pulse clk5\n  }\n  cycle {"}, {"filename": "33836_DRC50052_2024_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    pulse clk3\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "2603_DRC50007_542_proc", "error_snippet": "  cycle {\n    assign_pi\n\n    pulse_clocks\n  }\n}\n"}, {"filename": "1115_DRC50003_141_proc", "error_snippet": "    assign re 1;\n    assign we 1;\n    assign clkW 0;\n    assign se 1\n  }\ncall_shift auto\n}"}, {"filename": "74186_DRC50105_411_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n    assign clk4 0\n  }\n}\n\npdef load_unload {"}, {"filename": "74662_DRC50105_2429_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n  } \n assign clk5 0\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "17486_DRC50046_2436_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n  } \n assign_pi\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "67398_DRC50103_348_proc", "error_snippet": "        probe_so\n        pulse $_DFT_ATPG_CLK\n    assign $_DFT_ATPG_CLK 0\n        pulse $_BRANCH_ROOT_CLK\n        pulse $_OCC_LEAK_CLK\n\n    }"}, {"filename": "24925_DRC50048_1685_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk0\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "18498_DRC50046_210_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk9\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6"}, {"filename": "17333_DRC50046_1545_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk0\n    pulse clk4\n    pulse clk5"}, {"filename": "63955_DRC50103_377_proc", "error_snippet": "        pulse $_DFT_ATPG_CLK\n        pulse $_BRANCH_ROOT_CLK\n    assign $_TDR_TCK 0\n        pulse $_OCC_LEAK_CLK\n\n    }\n}"}, {"filename": "73031_DRC50105_956_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\n    assign clk4 0\n    probe_so\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0"}, {"filename": "36154_DRC50052_1946_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk9\n    pulse clk7\n    pulse clk8"}, {"filename": "73376_DRC50105_1319_proc", "error_snippet": "    assign clk4 0\n    assign clk5 0\n    assign clk6 0\n    assign_si\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0"}, {"filename": "4562_DRC50014_544_proc", "error_snippet": "  current_timeplate _default_WFT_\n  cycle {\n    \n  }\n  cycle {\n    \n  }\n  cycle {\n    pulse clk\n  }"}, {"filename": "8680_DRC50103_136_tcl", "error_snippet": "{07 dft_chn_si07 dft_chn_so07}\n{18 dft_chn_si18 dft_chn_so18}\n{19 dft_chn_si19 dft_chn_so19}\n{20 dft_chn_si20 dft_chn_so20}\n{21 dft_chn_si21 dft_chn_so21}\n{22 dft_chn_si22 dft_chn_so22}\n{23 dft_chn_si23 dft_chn_so23}"}, {"filename": "14874_DRC50037_658_proc", "error_snippet": "    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n  }\n  cycle {\n    assign clk 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0"}, {"filename": "23200_DRC50048_1522_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk5\n    pulse clk3\n    pulse clk4"}, {"filename": "38838_DRC50069_648_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n  } \n assign dft_se_top_core_2 1\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n  } \n assign dft_se_top_core_2 1\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0\n    pulse clk_top_core_2;"}, {"filename": "34891_DRC50052_413_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n    assign clk6 0\n  }\n}\n\npdef load_unload {"}, {"filename": "35752_DRC50052_110_proc", "error_snippet": "  cycle {\n    assign_si\n    assign test_se 1\n    probe_so\n    pulse clk0\n    pulse clk1\n    pulse clk2"}, {"filename": "24587_DRC50048_2300_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    probe_so\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "18556_DRC50046_2465_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n    assign test_se 1\n  } \n call_shift auto\ncall_shift auto\n}\n\npdef capture {"}, {"filename": "1324_DRC50003_314_proc", "error_snippet": "    pulse clkW;\n    pulse clkR;\n    pulse clk;\n  }\n  cycle {\n  }\n}"}, {"filename": "34588_DRC50052_2086_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk9\n    pulse clk1\n    pulse clk2"}, {"filename": "17108_DRC50046_46_proc", "error_snippet": "    assign clk6 0\n    assign clk7 0\nassign clk8 1\n    assign clk9 0\n    assign dft_lgc_rst_n 1\n  }\n  cycle {"}, {"filename": "73633_DRC50105_508_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\n    probe_so\n    assign clk4 0\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0"}, {"filename": "74137_DRC50105_1819_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    assign_pi\n    pulse clk2\n    pulse clk3"}, {"filename": "72414_DRC50105_2198_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk9\n    pulse clk5\n    pulse clk6"}, {"filename": "8616_DRC50103_153_tcl", "error_snippet": "{4 dft_chn_si4 dft_chn_so4}\n{42 dft_chn_si42 dft_chn_so42}\n{43 dft_chn_si43 dft_chn_so43}\n{44 dft_chn_si44 dft_chn_so44}\n{45 dft_chn_si45 dft_chn_so45}\n{46 dft_chn_si46 dft_chn_so46}\n{47 dft_chn_si47 dft_chn_so47}"}, {"filename": "23104_DRC50048_2015_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    assign_pi\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "13846_DRC50037_493_proc", "error_snippet": "    assign_pi\n    probe_po\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    pulse_clocks\n  }\n}\n"}, {"filename": "4271_DRC50014_212_proc", "error_snippet": "    probe_po\n    pulse_clocks\n    pulse clk\n  }\n}\n\npdef initialize {"}, {"filename": "35542_DRC50052_217_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    assign clk6 0\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6"}, {"filename": "13393_DRC50037_407_proc", "error_snippet": "    assign test_se_cg 1\n    assign dft_ram_bp_clk_en 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  }\n    call_shift auto"}, {"filename": "18263_DRC50046_2106_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n  }\n}\n\n"}, {"filename": "4409_DRC50014_95_proc", "error_snippet": "    assign clk 0;\n    assign clkR 0;\n    assign we 1;\n    assign clkW 0;\n    assign re 1;\n    assign we 1;\n    assign se 1"}, {"filename": "22887_DRC50048_384_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    assign clk5 0\n    pulse clk9\n  }\n}\n"}, {"filename": "2852_DRC50007_85_proc", "error_snippet": "  cycle {\n    assign clk 0;\n    pulse clk;\n    assign clkR 0;\n    assign clkW 0;\n    assign re 1;\n    assign we 1;"}, {"filename": "38551_DRC50068_355_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n    assign sel_clk_top 1\n  }\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n    assign sel_clk_top 1\n  }\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0"}, {"filename": "13749_DRC50037_881_proc", "error_snippet": "  cycle {\n    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign rst_n 1\n    assign rst_hw_n 1"}, {"filename": "34314_DRC50052_394_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk0\n    pulse clk9\n  }\n}\n"}, {"filename": "22511_DRC50048_109_proc", "error_snippet": "  cycle {\n    assign_si\n    assign dft_lgc_rst_n 1\n    probe_so\n    pulse clk0\n    pulse clk1\n    pulse clk2"}, {"filename": "14563_DRC50037_976_proc", "error_snippet": "    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  }\n  cycle {\n    pulse clk\n    assign rst_hw_n 1\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK"}, {"filename": "1266_DRC50003_12_proc", "error_snippet": "  current_timeplate _default_WFT_\n  cycle {\n    assign clk 1\n  }\n  cycle {\n    assign clk 1\n  }\n  cycle {\n    pulse clk\n  }"}, {"filename": "38476_DRC50068_583_proc", "error_snippet": "    assign clk_top_core_2 0;\n    assign clk_top_core_3 0;\n  } \n assign dft_se_top_core_3 1\n  cycle {\n    assign clk_s_top 1\n  }\n  cycle {"}, {"filename": "19636_DRC50046_350_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk9\n    pulse clk8\n    pulse clk9\n  }\n}"}, {"filename": "24783_DRC50048_2127_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    assign_pi\n    pulse clk2\n    pulse clk3"}, {"filename": "38706_DRC50068_483_proc", "error_snippet": "    pulse clk_top_core_2;\n    pulse clk_top_core_3;\n    assign clk_s_top 1;\n  }\n  cycle {\n  }\n}"}, {"filename": "22614_DRC50048_2019_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign_si\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "1083_DRC50003_548_proc", "error_snippet": "  }\n  cycle {\n    \n    pulse clkW;\n    pulse clkR;\n  }\n  cycle {"}, {"filename": "38193_DRC50068_354_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n    assign dft_se_top 1\n  }\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n    assign dft_se_top 1\n  }\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0"}, {"filename": "13522_DRC50037_1429_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n pulse_clocks\n  cycle {\n  }"}, {"filename": "33883_DRC50052_2056_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n    pulse clk7\n  }\n  cycle {"}, {"filename": "38732_DRC50068_187_proc", "error_snippet": "    assign dft_se_top 1\n    assign sel_clk_top 1\n    pulse clk_top_core_3\n    assign dft_se_top_core_2 1\n    assign dft_se_top_core_3 1\n  }\n    call_shift auto"}, {"filename": "72401_DRC50105_387_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    assign clk8 0\n    pulse clk9\n  }\n}\n"}, {"filename": "74050_DRC50105_2192_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk3\n    pulse clk5\n    pulse clk6"}, {"filename": "72665_DRC50105_2131_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    assign_si\n    pulse clk3\n    pulse clk4"}, {"filename": "72396_DRC50105_46_proc", "error_snippet": "    assign clk6 0\n    assign clk7 0\nassign clk8 1\n    assign clk9 0\n    assign dft_lgc_rst_n 1\n  }\n  cycle {"}, {"filename": "38687_DRC50068_740_proc", "error_snippet": "  }\n  cycle {\n    \n  }\n  cycle {\n    assign clk_s_top 1\n  }"}, {"filename": "24347_DRC50048_1776_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk7\n    pulse clk1\n    pulse clk2"}, {"filename": "34783_DRC50052_2243_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    assign_si\n    pulse clk7\n    pulse clk8"}, {"filename": "33995_DRC50052_2301_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk0\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "14467_DRC50037_412_proc", "error_snippet": "    assign test_se_cg 1\n    assign dft_ram_bp_clk_en 1\n    pulse rst_hw_n\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  }\n    call_shift auto"}, {"filename": "35733_DRC50052_1721_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    pulse clk8\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "35199_DRC50052_1180_proc", "error_snippet": "  cycle {\n    assign clk0 0\n    assign clk1 0\n    probe_so\n    assign clk2 0\n    assign clk3 0\n    assign clk4 0"}, {"filename": "74727_DRC50105_538_proc", "error_snippet": "    assign clk3 0\n    assign clk4 0\n    pulse clk1\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0\n    assign clk8 0"}, {"filename": "38721_DRC50068_134_proc", "error_snippet": "  cycle {\n    assign clk_top 0\n    assign dft_se_top 1\n    assign dft_se_top 1\n    assign sel_clk_top 1\n    assign dft_se_top_core_2 1\n    assign dft_se_top_core_3 1"}, {"filename": "19077_DRC50046_2141_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk8\n    pulse clk3\n    pulse clk4"}, {"filename": "1130_DRC50003_200_proc", "error_snippet": "    probe_po\n    pulse_clocks\n    assign_si\n  }\n}\n\npdef initialize {"}, {"filename": "14547_DRC50037_444_proc", "error_snippet": "    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n    assign clk 0\n  }\n    call_shift auto\n}\n"}, {"filename": "4558_DRC50014_347_proc", "error_snippet": "    probe_so\n    pulse clk\n  } \n current_timeplate _default_WFT_\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "72642_DRC50105_118_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clk1\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "38230_DRC50068_284_proc", "error_snippet": "  cycle {\n    assign clk_top 0\n    assign clk_s_top 0\n    assign clk_s_top 0\n    assign clk_top_core_2 0;\n    assign clk_top_core_3 0;\n  }"}, {"filename": "67519_DRC50103_272_proc", "error_snippet": "    cycle {\n        pulse_clocks\n    probe_so\n    }\n}\n\n#CAtpg_tpf_shift_procedure_WM"}, {"filename": "64437_DRC50103_3124_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    probe_so\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=10 (StepCycle: 4/4)"}, {"filename": "2830_DRC50007_105_proc", "error_snippet": "    assign clkR 0;\n    assign clkW 0;\n    probe_so;\n    assign re 1;\n    assign we 1;\n    assign se 1\n  }"}, {"filename": "34639_DRC50052_1264_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\n    assign clk4 0\n    probe_so\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0"}, {"filename": "17534_DRC50046_122_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clk5\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "22591_DRC50048_2187_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    assign_si\n    pulse clk5\n    pulse clk6"}, {"filename": "670_DRC50014_78_tcl", "error_snippet": "define_clock   -name clkW    -point /clkW   -off_state 0  \n\ndefine_atpg_constraints -points {{/re 0}}\n#define_atpg_constraints -points {{/pad_re 0}}\n\ndefine_chains \\\n{"}, {"filename": "68054_DRC50103_502_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    probe_so\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=1 (StepCycle: 2/3)"}, {"filename": "13341_DRC50037_1093_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n  }\n  cycle {"}, {"filename": "4662_DRC50014_536_proc", "error_snippet": "  cycle {\n    assign clk 0;\n\n    assign clkW 0;\n    assign re 1;\n    assign we 1;\n    assign se 1"}, {"filename": "35730_DRC50052_1936_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    probe_so\n    pulse clk7\n    pulse clk8"}, {"filename": "14460_DRC50037_329_proc", "error_snippet": "    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign test_se 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign dft_glb_gt_se 1\n    assign test_se_cg 1\n    assign dft_ram_bp_clk_en 1\n    assign sms_func_mbist_mode 1"}, {"filename": "65584_DRC50103_5278_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    } \n call_shift auto\n    cycle { #// CycleNo=3 (StepCycle: 3/4)\n        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 0"}, {"filename": "39356_DRC50069_170_proc", "error_snippet": "    assign dft_se_top 1\n    assign sel_clk_top 1\n    pulse clk_top\n    assign dft_se_top_core_2 1\n    assign dft_se_top_core_3 1\n  }\n    call_shift auto"}, {"filename": "1438_DRC50003_230_proc", "error_snippet": "  cycle {\n    assign clk 0\n    pulse clkW\n  }\n  cycle {\n    assign clk 0\n    pulse clkW\n  }\n  cycle {\n    pulse clk\n  }"}, {"filename": "38198_DRC50068_206_proc", "error_snippet": "    assign sel_clk_top 1\n    assign dft_se_top_core_2 1\n    pulse clk_top_core_2\n    assign dft_se_top_core_3 1\n  }\n    call_shift auto\n}"}, {"filename": "2971_DRC50007_10_proc", "error_snippet": "  cycle {\n    assign_pi\n    probe_so\n    pulse_clocks\n  }\n}\n"}, {"filename": "13987_DRC50037_286_proc", "error_snippet": "    assign rst_n 1\n    assign rst_hw_n 1\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign test_se 1\n    assign dft_glb_gt_se 1\n    assign test_se_cg 1"}, {"filename": "39205_DRC50069_244_proc", "error_snippet": "    #assign_pi\n    #probe_po\n    assign clk_s_top 0\n    pulse_clocks\n  }\n}\n"}, {"filename": "72593_DRC50105_678_proc", "error_snippet": "    assign clk8 0\n    assign clk9 0\n    pulse clk1\n    assign dft_lgc_rst_n 1\n    assign test_se 1\n  }\ncall_shift auto"}, {"filename": "35662_DRC50052_165_proc", "error_snippet": "    probe_so\n    pulse clk0\n    assign dft_lgc_rst_n 1\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}, {"filename": "4598_DRC50014_364_proc", "error_snippet": "    assign we 1;\n    assign se 1\n  } \n pulse clk\ncall_shift auto\n}\n\npdef capture {"}, {"filename": "34454_DRC50052_145_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "18102_DRC50046_1259_proc", "error_snippet": "    assign clk1 0\n    assign clk2 0\n    assign clk3 0\n    assign_pi\n    assign clk4 0\n    assign clk5 0\n    assign clk6 0"}, {"filename": "2597_DRC50007_392_proc", "error_snippet": "    probe_po\n    pulse_clocks\n  } \n assign_pi\n}\n\npdef initialize {\n  current_timeplate _default_WFT_"}, {"filename": "17989_DRC50046_507_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\n    assign_si\n    assign clk4 0\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0"}, {"filename": "13447_DRC50037_591_proc", "error_snippet": "    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n    assign rst_n 1\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  }\n  cycle {"}, {"filename": "38695_DRC50068_279_proc", "error_snippet": "  cycle {\n    assign clk_top 0\n    pulse_clocks\n    assign clk_s_top 0\n    assign clk_top_core_2 0;\n    assign clk_top_core_3 0;\n  }"}, {"filename": "14830_DRC50037_1308_proc", "error_snippet": "    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  } \n pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    call_shift auto\n}\n\npdef capture {"}, {"filename": "23453_DRC50048_33_proc", "error_snippet": "    assign clk4 0\n    assign clk5 0\nassign clk6 1\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0\n    assign dft_lgc_rst_n 1"}, {"filename": "14638_DRC50037_762_proc", "error_snippet": "    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n    pulse rst_n\n    assign test_se 1\n    pulse rst_hw_n\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms\n  }\n  cycle {"}, {"filename": "14297_DRC50037_555_proc", "error_snippet": "  cycle {\n    assign clk 0\n    pulse rst_n\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n    assign rst_n 1\n    assign rst_hw_n 1"}, {"filename": "13821_DRC50037_1036_proc", "error_snippet": "  cycle {\n    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    pulse rst_hw_n\n    assign rst_n 1\n    assign rst_hw_n 1"}, {"filename": "3061_DRC50007_430_proc", "error_snippet": "  cycle {\n    assign clk 0\n  } \n assign_pi\n  cycle {\n    assign clk 0\n  } \n assign_pi\n  cycle {\n    pulse clk\n  }\n  cycle {"}, {"filename": "3403_DRC50069_91_tcl", "error_snippet": "{/sel_clk_top 1} \\\n{/dft_se_top_core_2 0} \\\n{/dft_se_top_core_3 1} \\\n\n}\n\nsource $testcaseDir/proc/top_three_cores.weiming.proc"}, {"filename": "24916_DRC50048_59_proc", "error_snippet": "    pulse clk8\n    pulse clk9\nassign dft_lgc_rst_n 0\n  }\n  cycle {\n  }\n}"}, {"filename": "73927_DRC50105_1686_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk1\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "74897_DRC50105_2188_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    probe_so\n    pulse clk5\n    pulse clk6"}, {"filename": "25058_DRC50048_2248_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk3\n    pulse clk7\n    pulse clk8"}, {"filename": "74138_DRC50105_1974_proc", "error_snippet": "    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk9\n    pulse clk8\n    pulse clk9"}, {"filename": "74555_DRC50105_251_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    assign_pi\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7"}, {"filename": "38727_DRC50068_403_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n    assign clk_s_top 1\n  }\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n    assign clk_s_top 1\n  }\n  cycle {\n    pulse clk_top"}, {"filename": "38303_DRC50068_266_proc", "error_snippet": "    #probe_po\n    pulse_clocks\n    pulse clk_top_core_2\n  }\n}\n\npdef initialize {"}, {"filename": "13871_DRC50037_1363_proc", "error_snippet": "    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n  cycle {\n    assign clk 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0"}, {"filename": "19355_DRC50046_1826_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk1\n    pulse clk3\n    pulse clk4"}, {"filename": "4305_DRC50014_55_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clkR\n    pulse clk\n  }\n}\n"}, {"filename": "68461_DRC50103_663_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    probe_so\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=2 (StepCycle: 3/3)"}, {"filename": "33778_DRC50052_42_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\nassign clk4 1\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0\n    assign clk8 0"}, {"filename": "23227_DRC50048_2217_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk0\n    pulse clk6\n    pulse clk7"}, {"filename": "33900_DRC50052_2211_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    assign_pi\n    pulse clk5\n    pulse clk6"}, {"filename": "23278_DRC50048_732_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n    assign test_se 1\n    probe_so\n  }\ncall_shift auto\n}\n"}, {"filename": "35294_DRC50052_116_proc", "error_snippet": "  cycle {\n    assign_si\n    probe_so\n    probe_so\n    pulse clk0\n    pulse clk1\n    pulse clk2"}, {"filename": "24936_DRC50048_1769_proc", "error_snippet": "    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n  }\n}\n"}, {"filename": "17212_DRC50046_844_proc", "error_snippet": "  }\n  cycle {\n    assign clk0 0\n    probe_so\n    assign clk1 0\n    assign clk2 0\n    assign clk3 0"}, {"filename": "68586_DRC50103_3330_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    assign_si\n    }\n\n\n    set i 0"}, {"filename": "64041_DRC50103_2227_proc", "error_snippet": "    cycle { #// CycleNo=4 (StepCycle: 4/4)\n        assign $_SCAN_ENABLE 1\n    probe_so\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 1\n        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0"}, {"filename": "34148_DRC50052_1935_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    assign_si\n    pulse clk7\n    pulse clk8"}, {"filename": "210_DRC50003_10_tcl", "error_snippet": "set_top_design MTOP\nset_sys_var system.common.auto_black_box on\n\ncheck_reorder_gateid_match on\n\nsource ../proc/q03_weiming.proc\n"}, {"filename": "65645_DRC50103_3998_proc", "error_snippet": "    cycle { #// CycleNo=4 (StepCycle: 4/4)\n        assign $_SCAN_ENABLE 1\n    probe_so\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 0\n        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0"}, {"filename": "18026_DRC50046_2027_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    pulse clk6\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "65661_DRC50103_2042_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    assign_si\n    }\n    cycle { #// CycleNo=3 (StepCycle: 3/4)\n        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1"}, {"filename": "14185_DRC50037_210_proc", "error_snippet": "    assign clk 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign test_se 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1"}, {"filename": "38125_DRC50068_436_proc", "error_snippet": "    pulse clk_top\n    assign clk_s_top 0\n    assign dft_se_top_core_2 1\n    pulse clk_top_core_2;\n    pulse clk_top_core_3;\n  }\n  cycle {"}, {"filename": "16986_DRC50046_374_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk5\n    pulse clk9\n  }\n}\n"}, {"filename": "22998_DRC50048_2436_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n  } \n assign_pi\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "13784_DRC50037_1045_proc", "error_snippet": "    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1"}, {"filename": "18592_DRC50046_162_proc", "error_snippet": "    probe_so\n    pulse clk0\n    assign clk7 0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}, {"filename": "18090_DRC50046_2139_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk6\n    pulse clk3\n    pulse clk4"}, {"filename": "3081_DRC50007_166_proc", "error_snippet": "    assign we 1;\n    assign se 1\n    pulse clkW\n  }\ncall_shift auto\n}\n"}, {"filename": "2987_DRC50007_184_proc", "error_snippet": "    assign_pi\n    probe_po\n    assign_si\n    pulse_clocks\n  }\n}\n"}, {"filename": "22990_DRC50048_1628_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    probe_so\n    pulse clk7\n    pulse clk8"}, {"filename": "14254_DRC50037_1570_proc", "error_snippet": "    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  }"}, {"filename": "17274_DRC50046_270_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    assign clk3 0\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8"}, {"filename": "4284_DRC50014_417_proc", "error_snippet": "  cycle {\n    assign clk 0\n  } \n pulse clkW;\n  cycle {\n    assign clk 0\n  } \n pulse clkW;\n  cycle {\n    pulse clk\n  }\n  cycle {"}, {"filename": "66667_DRC50103_3767_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    assign_si\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=3 (StepCycle: 3/4)"}, {"filename": "632_DRC50014_4_tcl", "error_snippet": "\n\nset_print_gate_value_type\n\ncurrent_system_stage analysis\n\nredirect {  print_drc_rules -violation_id DAT-4 } > ../rpt/DRC_A19.rpt"}, {"filename": "67000_DRC50103_431_proc", "error_snippet": "        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1\n    assign_pi\n        assign $_EDT_UPDATE 1\n        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n        assign $_SCAN_CAPTURE_PCLK 0"}, {"filename": "13936_DRC50037_1497_proc", "error_snippet": "  }\n  cycle {\n  } \n assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n}\n\n"}, {"filename": "74882_DRC50105_2078_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n  }\n}\n\n"}, {"filename": "23793_DRC50048_2108_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk3\n    pulse clk2\n    pulse clk3"}, {"filename": "19259_DRC50046_1654_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk0\n    pulse clk7\n    pulse clk8"}, {"filename": "2843_DRC50007_327_proc", "error_snippet": "    pulse clkW;\n    pulse clkR;\n    pulse clkR;\n  }\n  cycle {\n  }\n}"}, {"filename": "17456_DRC50046_2163_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk2\n    pulse clk4\n    pulse clk5"}, {"filename": "17715_DRC50046_2217_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk0\n    pulse clk6\n    pulse clk7"}, {"filename": "13400_DRC50037_387_proc", "error_snippet": "    assign dft_glb_gt_se 1\n    assign test_se_cg 1\n    pulse rst_n\n    assign dft_ram_bp_clk_en 1\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  }"}, {"filename": "2758_DRC50007_136_proc", "error_snippet": "    assign re 1;\n    assign we 1;\n    assign_si;\n    assign se 1\n  }\ncall_shift auto\n}"}, {"filename": "74363_DRC50105_2300_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    probe_so\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "22700_DRC50048_1320_proc", "error_snippet": "    assign clk4 0\n    assign clk5 0\n    assign clk6 0\n    probe_so\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0"}, {"filename": "73215_DRC50105_2426_proc", "error_snippet": "    pulse clk8\n    pulse clk9\n  } \n assign clk2 0\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "73988_DRC50105_1707_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    assign_pi\n    pulse clk9\n    assign dft_lgc_rst_n 1"}, {"filename": "24295_DRC50048_2137_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk4\n    pulse clk3\n    pulse clk4"}, {"filename": "73132_DRC50105_1461_proc", "error_snippet": "    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n  }\n}\n"}, {"filename": "18224_DRC50046_2243_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    assign_si\n    pulse clk7\n    pulse clk8"}, {"filename": "39264_DRC50069_10_proc", "error_snippet": "  cycle {\n    #assign_pi\n    #probe_so\n    pulse_clocks\n  }\n}\n"}, {"filename": "17459_DRC50046_1468_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk7\n    pulse clk1\n    pulse clk2"}, {"filename": "18434_DRC50046_128_proc", "error_snippet": "    assign_si\n    probe_so\n    assign clk1 0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "1477_DRC50003_350_proc", "error_snippet": "    probe_so\n    pulse clk\n  } \n assign clkW 0;\n}\n\npdef load_unload {\n  current_timeplate _default_WFT_"}, {"filename": "74634_DRC50105_133_proc", "error_snippet": "    assign_si\n    probe_so\n    assign clk6 0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "39148_DRC50069_647_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n  } \n assign sel_clk_top 1\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n  } \n assign sel_clk_top 1\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0\n    pulse clk_top_core_2;"}, {"filename": "73267_DRC50105_454_proc", "error_snippet": "    assign clk0 0\n    assign clk1 0\n    pulse clk1\n    assign clk2 0\n    assign clk3 0\n    assign clk4 0\n    assign clk5 0"}, {"filename": "1391_DRC50003_326_proc", "error_snippet": "    pulse clkW;\n    pulse clkR;\n    pulse clkW;\n  }\n  cycle {\n  }\n}"}, {"filename": "64685_DRC50103_5202_proc", "error_snippet": "        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    } \n assign_si\n\n    #// Step = hold occ_se,dft_se high, load_unload_end_se_high_cycle=4, hold cycle: 4\n    cycle { #// CycleNo=1 (StepCycle: 1/4)\n        assign $_SCAN_ENABLE 1"}, {"filename": "1014_DRC50003_270_proc", "error_snippet": "  cycle {\n    pulse clk\n    assign re 1\n  }\n  cycle {\n    pulse clk\n    assign re 1\n  }\n  cycle {\n    pulse clk;\n    pulse clkW;"}, {"filename": "14477_DRC50037_355_proc", "error_snippet": "    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign test_se 1\n    assign dft_glb_gt_se 1\n    assign dft_glb_gt_se 1\n    assign test_se_cg 1\n    assign dft_ram_bp_clk_en 1\n    assign sms_func_mbist_mode 1"}, {"filename": "73437_DRC50105_738_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n    assign test_se 1\n    pulse clk5\n  }\ncall_shift auto\n}\n"}, {"filename": "4230_DRC50014_499_proc", "error_snippet": "  }\n  cycle {\n  } \n assign clk 0;\n}\n\n"}, {"filename": "24117_DRC50048_2111_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk6\n    pulse clk2\n    pulse clk3"}, {"filename": "2803_DRC50007_301_proc", "error_snippet": "    pulse clk;\n    pulse clkW;\n    assign clkW 0;\n    pulse clkR;\n  }\n  cycle {\n  }"}, {"filename": "38133_DRC50068_146_proc", "error_snippet": "  cycle {\n    assign clk_top 0\n    pulse clk_top_core_2\n    assign dft_se_top 1\n    assign sel_clk_top 1\n    assign dft_se_top_core_2 1\n    assign dft_se_top_core_3 1"}, {"filename": "18323_DRC50046_1774_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk5\n    pulse clk1\n    pulse clk2"}, {"filename": "17439_DRC50046_258_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk1\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8"}, {"filename": "73512_DRC50105_2243_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    assign_si\n    pulse clk7\n    pulse clk8"}, {"filename": "36281_DRC50052_1938_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk1\n    pulse clk7\n    pulse clk8"}, {"filename": "65072_DRC50103_399_proc", "error_snippet": "        pulse $_BRANCH_ROOT_CLK\n        pulse $_OCC_LEAK_CLK\n    assign $_CONST_1 1\n\n    }\n}\n"}, {"filename": "34990_DRC50052_232_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6"}, {"filename": "33612_DRC50052_331_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    assign clk8 0\n    pulse clk7\n    pulse clk8\n    pulse clk9\n  }"}, {"filename": "14112_DRC50037_492_proc", "error_snippet": "    assign_pi\n    probe_po\n    assign clk 0\n    pulse_clocks\n  }\n}\n"}, {"filename": "39058_DRC50069_310_proc", "error_snippet": "    assign clk_s_top 0\n    assign clk_top_core_2 0;\n    pulse clk_top;\n    assign clk_top_core_3 0;\n  }\n  cycle {\n    assign clk_s_top 1"}, {"filename": "17895_DRC50046_145_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "24181_DRC50048_2363_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n    pulse clk6\n  }\n  cycle {"}, {"filename": "74206_DRC50105_1598_proc", "error_snippet": "    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk0\n    pulse clk5\n    pulse clk6"}, {"filename": "38079_DRC50068_500_proc", "error_snippet": "    pulse clk_top_core_3;\n  }\n    cycle {assign clk_s_top 0}\n}\n\n\npdef apply prt_top {"}, {"filename": "67985_DRC50103_352_proc", "error_snippet": "        probe_so\n        pulse $_DFT_ATPG_CLK\n    assign $_EDT_UPDATE 0\n        pulse $_BRANCH_ROOT_CLK\n        pulse $_OCC_LEAK_CLK\n\n    }"}, {"filename": "68106_DRC50103_616_proc", "error_snippet": "        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 1\n    assign_si\n        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0"}, {"filename": "14683_DRC50037_1238_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n  }\n  cycle {"}, {"filename": "1373_DRC50003_184_proc", "error_snippet": "    assign_pi\n    probe_po\n    assign_si\n    pulse_clocks\n  }\n}\n"}, {"filename": "653_DRC50014_81_tcl", "error_snippet": "\ndefine_atpg_constraints -points {{/re 1}}\n#define_atpg_constraints -points {{/pad_re }}\n\ndefine_chains \\\n{\n{ch1 si so }"}, {"filename": "13389_DRC50037_13_proc", "error_snippet": "    assign test_se 1\n    assign dft_glb_gt_se 1\nassign test_se_cg 0\n    assign dft_ram_bp_clk_en 1\n    assign sms_func_mbist_mode 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  }"}, {"filename": "73109_DRC50105_1511_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    assign_pi\n    pulse clk2\n    pulse clk3"}, {"filename": "13661_DRC50037_809_proc", "error_snippet": "    pulse rst_hw_n\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  }\n  cycle {\n    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms"}, {"filename": "72288_DRC50105_1931_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    assign_pi\n    pulse clk6\n    pulse clk7"}, {"filename": "68342_DRC50103_432_proc", "error_snippet": "        assign $_SCAN_ENABLE 1\n        assign $_OCC_SCAN_ENABLE 1\n    assign_si\n        assign $_EDT_UPDATE 1\n        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n        assign $_SCAN_CAPTURE_PCLK 0"}, {"filename": "38959_DRC50069_607_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n  } \n #probe_po\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n  } \n #probe_po\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0\n    pulse clk_top_core_2;"}, {"filename": "4235_DRC50014_229_proc", "error_snippet": "  cycle {\n    assign clk 0\n    pulse clk\n  }\n  cycle {\n    assign clk 0\n    pulse clk\n  }\n  cycle {\n    pulse clk\n  }"}, {"filename": "14088_DRC50037_1425_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_wr_dm0 1\n  cycle {\n  }"}, {"filename": "67032_DRC50103_891_proc", "error_snippet": "    cycle { #// CycleNo=3 \n        assign $_SCAN_ENABLE 1\n    assign_pi\n        assign $_OCC_SCAN_ENABLE 1\n        assign $_EDT_UPDATE 1\n        pulse $_DFT_ATPG_CLK\n        assign $_OCC_LEAK_CLK 0"}, {"filename": "23926_DRC50048_1859_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk6\n    pulse clk4\n    pulse clk5"}, {"filename": "74547_DRC50105_1654_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk0\n    pulse clk7\n    pulse clk8"}, {"filename": "18962_DRC50046_2441_proc", "error_snippet": "    assign dft_lgc_rst_n 1\n    assign test_se 1\n  } \n probe_so\ncall_shift auto\n}\n\npdef capture {"}, {"filename": "23534_DRC50048_131_proc", "error_snippet": "    assign_si\n    probe_so\n    assign clk4 0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "24820_DRC50048_1795_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    assign_si\n    pulse clk2\n    pulse clk3"}, {"filename": "74756_DRC50105_1661_proc", "error_snippet": "    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk4\n    pulse clk8\n    pulse clk9"}, {"filename": "35095_DRC50052_2140_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk7\n    pulse clk3\n    pulse clk4"}, {"filename": "69450_DRC50103_3605_proc", "error_snippet": "        assign $_DFT_ATPG_CLK 0\n        assign $_OCC_LEAK_CLK 0\n    assign_pi\n        assign $_SCAN_CAPTURE_PCLK 0\n        assign $_BRANCH_ROOT_CLK 0\n    }\n    cycle { #// CycleNo=2 (StepCycle: 2/4)"}, {"filename": "13445_DRC50037_1496_proc", "error_snippet": "  }\n  cycle {\n  } \n assign rst_hw_n 1\n}\n\n"}, {"filename": "35880_DRC50052_335_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    assign_pi\n    pulse clk7\n    pulse clk8\n    pulse clk9\n  }"}, {"filename": "13594_DRC50037_1468_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n  cycle {\n  }"}, {"filename": "2576_DRC50007_109_proc", "error_snippet": "    assign clk 0;\n    assign clkR 0;\n    assign clkW 0;\n    assign clkW 0;\n    assign re 1;\n    assign we 1;\n    assign se 1"}, {"filename": "14432_DRC50037_1367_proc", "error_snippet": "    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  cycle {\n    assign clk 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0"}, {"filename": "24763_DRC50048_1861_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk8\n    pulse clk4\n    pulse clk5"}, {"filename": "35612_DRC50052_290_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8"}, {"filename": "13716_DRC50037_1522_proc", "error_snippet": "  }\n  cycle {\n  }\n}\n\n"}, {"filename": "39170_DRC50069_405_proc", "error_snippet": "  cycle {\n    assign clk_s_top 1\n    pulse clk_top\n  }\n  cycle {\n    assign clk_s_top 0\n  }\n  cycle {\n    assign clk_s_top 1\n    pulse clk_top\n  }\n  cycle {\n    pulse clk_top\n    assign clk_s_top 0"}, {"filename": "22905_DRC50048_2077_proc", "error_snippet": "    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n  }\n  cycle {\n  }\n}\n"}, {"filename": "14490_DRC50037_1218_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign test_se 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  }"}, {"filename": "35635_DRC50052_451_proc", "error_snippet": "    assign clk0 0\n    assign clk1 0\n    assign_si\n    assign clk2 0\n    assign clk3 0\n    assign clk4 0\n    assign clk5 0"}, {"filename": "33750_DRC50052_1496_proc", "error_snippet": "  }\n  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk7\n    pulse clk2\n    pulse clk3"}, {"filename": "3107_DRC50007_487_proc", "error_snippet": "    pulse clkW;\n    pulse clkR;\n  } \n assign_pi\n  cycle {\n  }\n}\n"}, {"filename": "38316_DRC50068_623_proc", "error_snippet": "  cycle {\n    assign clk_s_top 0\n  } \n assign clk_top 0\n  cycle {\n    assign clk_s_top 1\n  }\n  cycle {"}, {"filename": "14815_DRC50037_1556_proc", "error_snippet": "  }\n  cycle {\n    \n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms 0\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK 0\n    pulse rst_n\n    pulse rst_hw_n"}, {"filename": "14043_DRC50037_1472_proc", "error_snippet": "    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1\n    assign rst_hw_n 1\n    assign vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_rst_sms 1\n  } \n assign test_se 1\n  cycle {\n  }"}, {"filename": "13832_DRC50037_867_proc", "error_snippet": "  }\n  cycle {\n    pulse clk\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_clk_sms\n    pulse rst_n\n    pulse vl_sms_AICORE_SUBSYS_MbistCntr0_sms_stp_WRCK\n    assign rst_n 1"}, {"filename": "17531_DRC50046_615_proc", "error_snippet": "    assign clk5 0\n    assign clk6 0\n    assign_pi\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0\n    assign dft_lgc_rst_n 1"}, {"filename": "72409_DRC50105_189_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    assign clk6 0\n    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5"}, {"filename": "74319_DRC50105_598_proc", "error_snippet": "    assign clk5 0\n    assign clk6 0\n    pulse clk5\n    assign clk7 0\n    assign clk8 0\n    assign clk9 0\n    assign dft_lgc_rst_n 1"}, {"filename": "2626_DRC50007_308_proc", "error_snippet": "    pulse clk;\n    pulse clkW;\n    pulse clk;\n    pulse clkR;\n  }\n  cycle {\n  }"}, {"filename": "22925_DRC50048_1834_proc", "error_snippet": "  cycle {\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk9\n    pulse clk3\n    pulse clk4"}, {"filename": "3018_DRC50007_113_proc", "error_snippet": "    assign clkR 0;\n    assign clkW 0;\n    assign_pi;\n    assign re 1;\n    assign we 1;\n    assign se 1\n  }"}, {"filename": "39425_DRC50069_632_proc", "error_snippet": "  cycle {\n    assign clk_s_top 0\n  } \n assign clk_top_core_2 0;\n  cycle {\n    assign clk_s_top 1\n  }\n  cycle {"}, {"filename": "74625_DRC50105_1403_proc", "error_snippet": "    assign clk7 0\n    assign clk8 0\n    assign clk9 0\n    assign_si\n    assign dft_lgc_rst_n 1\n  }\n  cycle {"}, {"filename": "24960_DRC50048_230_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk1\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    pulse clk7"}, {"filename": "3085_DRC50007_89_proc", "error_snippet": "    assign clk 0;\n    assign clkR 0;\n    probe_so;\n    assign clkW 0;\n    assign re 1;\n    assign we 1;\n    assign se 1"}, {"filename": "73717_DRC50105_1544_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    probe_so\n    pulse clk4\n    pulse clk5"}, {"filename": "72273_DRC50105_1854_proc", "error_snippet": "    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk1\n    pulse clk4\n    pulse clk5"}, {"filename": "38842_DRC50069_699_proc", "error_snippet": "  }\n  cycle {\n  } \n assign clk_top_core_3 0;\n}\n\n\npdef apply prt_top {"}, {"filename": "68297_DRC50103_5356_proc", "error_snippet": "        assign $_OCC_SCAN_ENABLE 0\n        assign $_SCAN_ENABLE 0\n    } \n assign_pi\n\n\n}\n"}, {"filename": "24627_DRC50048_25_proc", "error_snippet": "  cycle {\n    assign_pi\n    probe_so\n    pulse_clocks\n  }\n}\n"}, {"filename": "18075_DRC50046_316_proc", "error_snippet": "    pulse clk5\n    pulse clk6\n    pulse clk3\n    pulse clk7\n    pulse clk8\n    pulse clk9\n  }"}, {"filename": "34585_DRC50052_2027_proc", "error_snippet": "    pulse clk6\n    pulse clk7\n    pulse clk8\n    pulse clk9\n    pulse clk6\n    assign dft_lgc_rst_n 1\n  }"}, {"filename": "38146_DRC50068_198_proc", "error_snippet": "    assign sel_clk_top 1\n    assign dft_se_top_core_2 1\n    #probe_po\n    assign dft_se_top_core_3 1\n  }\n    call_shift auto\n}"}, {"filename": "39039_DRC50069_503_proc", "error_snippet": "    pulse clk_top_core_3;\n  }\n    cycle {assign clk_s_top 1}\n}\n\n\npdef apply prt_top {"}, {"filename": "39229_DRC50069_455_proc", "error_snippet": "    assign clk_s_top 0\n    pulse clk_top_core_2;\n    assign sel_clk_top 1;\n    pulse clk_top_core_3;\n  }\n  cycle {\n  }"}, {"filename": "19639_DRC50046_142_proc", "error_snippet": "    assign_si\n    probe_so\n    pulse clk0\n    pulse clk0\n    pulse clk1\n    pulse clk2\n    pulse clk3"}, {"filename": "18705_DRC50046_979_proc", "error_snippet": "    assign clk2 0\n    assign clk3 0\n    assign clk4 0\n    assign_pi\n    assign clk5 0\n    assign clk6 0\n    assign clk7 0"}, {"filename": "73173_DRC50105_1908_proc", "error_snippet": "    pulse clk2\n    pulse clk3\n    pulse clk4\n    pulse clk5\n    probe_so\n    pulse clk6\n    pulse clk7"}, {"filename": "24019_DRC50048_2052_proc", "error_snippet": "    pulse clk7\n    pulse clk8\n    pulse clk9\n    assign dft_lgc_rst_n 1\n    pulse clk3\n  }\n  cycle {"}, {"filename": "2823_DRC50007_340_proc", "error_snippet": "    pulse clkR;\n  }\n    cycle {pulse clk}\n}\n\n"}, {"filename": "24798_DRC50048_1651_proc", "error_snippet": "    pulse clk3\n    pulse clk4\n    pulse clk5\n    pulse clk6\n    assign_pi\n    pulse clk7\n    pulse clk8"}, {"filename": "18873_DRC50046_163_proc", "error_snippet": "    probe_so\n    pulse clk0\n    assign clk8 0\n    pulse clk1\n    pulse clk2\n    pulse clk3\n    pulse clk4"}]
